Iterated Block Particle Filter for High-dimensional Parameter Learning: Beating the Curse of Dimensionality

Parameter learning for high-dimensional, partially observed, and nonlinear stochastic processes is a methodological challenge. Spatiotemporal disease transmission systems provide examples of such processes giving rise to open inference problems. We propose the iterated block particle filter (IBPF) algorithm for learning high-dimensional parameters over graphical state space models with general state spaces, measures, transition densities and graph structure. Theoretical performance guarantees are obtained on beating the curse of dimensionality (COD), algorithm convergence, and likelihood maximization. Experiments on a highly nonlinear and non-Gaussian spatiotemporal model for measles transmission reveal that the iterated ensemble Kalman filter algorithm (Li et al. (2020)) is ineffective and the iterated filtering algorithm (Ionides et al. (2015)) suffers from the COD, while our IBPF algorithm beats COD consistently across various experiments with different metrics.

==> fig/case1_data.txt <==
"cities" & "parameters" & "IENKF_E" & "IENKF_P" & "IENKF_B" & "IF2_E" & "IF2_P" & "IF2_B" & "IBPF_E" & "IBPF_P" & "IBPF_B" & "TRUE_E" & "TRUE_P" & "TRUE_B" 
2 & 8 & -4802  & -4382  & -4382 & -4733 & -4385 & -4383& -4733 & -4383 & -4385 & -4812 &  -4393 & -4393
4 & 16& -9142 & -8408 & -8278 & -9116 &-8462 & -8278& -9114 & -8368 & -8283 &-9234 &  -8825 & -8290
6 & 24 & -13089 & -13027 & -11942 & -13073 & -15643 & -11948& -13092 & -13095 & -11945 & -13267 & -39422& -11962
8 & 32 & -16901 & -70338 & -15304 & -16843 & -71233 & -15299& -16842 & -63041 & -15306 & -16949& -131278& -15318
10 & 40 &  -20644 & -118655 & -18596 &-20623  &-182148 & -18596& -20632 & -147454 & -18606 &-20699 &-225806 &-18953
12 & 48 & -24277 & -202817 & -21829 & -24248 & -248841 & -21834 & -24226 & -206977 & -21836 & -24294& -311348& -21923
14 & 56 & -27761 & -311222 & -25077 & -27721 &-383853 & -25081& -27716 & -307622 & -25077 & -27789& -438979 &-25248
16 & 64 & -30699 & -389299 & -27756 & -30667 &-394666 & -27758& -30682 & -351668 & -27767 & -30726& -522343& -27978
18 & 72 & -33562 & -421416 & -30329 & -33545 & -422739 & -30330& -33540 & -382098 & -30338 & -33590&-596846 &-30423
20 & 80 & -36656 & -458302 & -33279 & -36645  & -536362 & -33279& -36623 & -435034 & -33293 & -36679& -624310& -33379

==> fig/case2_data.txt <==
"cities" & "parameters" & "IENKF_E" & "IENKF_P" & "IENKF_B" & "IF2_E" & "IF2_P" & "IF2_B" & "IBPF_E" & "IBPF_P" & "IBPF_B" & "TRUE_E" & "TRUE_P" & "TRUE_B" 
2 & 10 & -4759 &  -4378 & -4379 & -4803 & -4368 & -4372 & -4846 & -4372 & -4367 &  -4812 &  -4393 & -4393
4 & 20& -9127 & -8408 & -8280 & -9446 & -8355 & -8265& -9297 & -8313 & -8254 & -9234 &  -8825 & -8290
6 & 30 & -13132 & -15388 & -11946 & -14351 & -23058 & -12069 & -13348 & -12774 & -11921 & -13267 & -39422& -11962
8 & 40 & -16871 & -59757 & -15303 &-20638  & -127207 & -16566& -17197 & -38177 & -15269 & -16949& -131278& -15318
10 & 50 & -20570 & -132791  & -18584 & -27783 &-184975 & -20324& -20864 & -94941 & -18552 & -20699 &-225806 &-18953
12 & 60 & -24226 & -209244 & -21841 & -33111 &-252187 & -24180&-24571 & -201864 & -21782 &  -24294& -311348& -21923
14 & 70 & -27683 & -306092 & -25097 & -43236 & -332286  & -32121& -28082 & -315804  & -25034 & -27789& -438979 &-25248

==> fig/case2_data_-_16.txt <==
"cities" & "parameters" & "IENKF_E" & "IENKF_P" & "IENKF_B" & "IF2_E" & "IF2_P" & "IF2_B" & "IBPF_E" & "IBPF_P" & "IBPF_B" & "TRUE_E" & "TRUE_P" & "TRUE_B" 
2 & 10 & -4759 &  -4378 & -4379 & -4803 & -4368 & -4372 & -4846 & -4372 & -4367 &  -4812 &  -4393 & -4393
4 & 20& -9127 & -8408 & -8280 & -9446 & -8355 & -8265& -9297 & -8313 & -8254 & -9234 &  -8825 & -8290
6 & 30 & -13132 & -15388 & -11946 & -14351 & -23058 & -12069 & -13348 & -12774 & -11921 & -13267 & -39422& -11962
8 & 40 & -16871 & -59757 & -15303 &-20638  & -127207 & -16566& -17197 & -38177 & -15269 & -16949& -131278& -15318
10 & 50 & -20570 & -132791  & -18584 & -27783 &-184975 & -20324& -20864 & -94941 & -18552 & -20699 &-225806 &-18953
12 & 60 & -24226 & -209244 & -21841 & -33111 &-252187 & -24180&-24571 & -201864 & -21782 &  -24294& -311348& -21923
14 & 70 & -27683 & -306092 & -25097 & -43236 & -332286  & -32121& -28082 & -315804  & -25034 & -27789& -438979 &-25248
16 & 80 & -30654 & -351210 & -27765 & -41198 & -398970 & -30947 & -31003 & -271016 & -27713 & -30726& -522343& -27978

==> fig/case3_data.txt <==
"cities" & "parameters" & "IENKF_E" & "IENKF_P" & "IENKF_B" & "IF2_E" & "IF2_P" & "IF2_B" & "IBPF_E" & "IBPF_P" & "IBPF_B" & "TRUE_E" & "TRUE_P" & "TRUE_B" 
2 & 10 & -97124 & -68887  & -70099 & -5133  & -4368 & -4396 & -5054 & -4384 & -4368 &  -4812 &  -4393 & -4393
4 & 20& -176541 & -128562  & -123847 & -9540 & -8314 & -8280 & -9633 & -8348 & -8251 & -9234 &  -8825 & -8290
6 & 30 & -232078 & -188457  & -177508 &  -13884 &-13044 & -12016 & -13738 & -12506 & -11918 & -13267 & -39422& -11962
8 & 40 & -310994 & -246252  & -228446 & -19075 & -67133 & -15705 & -17600 & -20904 & -15276 & -16949& -131278& -15318
10 & 50 & -368104 & -305596 & -279035 & -47616 & -127703 & -42846 & -21295 & -58647 & -18570 & -20699 &-225806 &-18953
12 & 60 & -435576 & -369515 & -337833 & -57865 & -197042 & -59511 & -24931 & -128163  & -21814 &  -24294& -311348 & -21923


==> fig/case4_data.txt <==
"cities" & "parameters" & "IF2_E" & "IF2_P" & "IF2_B" & "IBPF_E" & "IBPF_P" & "IBPF_B" & "TRUE_E" & "TRUE_P" & "TRUE_B" 
2 & 14 &  -4904 &-4358 & -4361 & -4928 & -4374 & -4358 &  -4812 &  -4393 & -4393
4 & 28&  -9979 & -8524 & -8416 & -9169 & -8267 & -8231 & -9234 &  -8825 & -8290
6 & 42 &  -19795 &-56072 & -13550 & -13296 & -12340 & -11893 & -13267 & -39422& -11962
8 & 56 &  -32960 & -111176 & -19071 & -17065 & -17407 & -15248 & -16949& -131278& -15318
10 & 70 & -34320  & -193060 & -23217 & -20788 & -24892 & -18555 & -20699 &-225806 &-18953

